More Likely Than You Think: Inclination-Driving Secular Resonances are Common in Known Exoplanet Systems

Multi-planet systems face significant challenges to detection. For example, further orbiting planets have reduced signal-to-noise ratio in radial velocity detection methods, and small mutual inclinations between planets can prevent them from all transiting. One mechanism to excite mutual inclination between planets is secular resonance, where the nodal precession frequencies of the planets align such as to greatly increase the efficiency of angular momentum transport between planets. These resonances can significantly misalign planets from one another, hindering detection, and typically can only occur when there are three or more planets in the system. Naively, systems can only be in resonance for particular combinations of planet semimajor axes and masses; however, effects that alter the nodal precession frequencies of the planets, such as the decay of stellar oblateness, can significantly expand the region of parameter space where resonances occur. In this work, we explore known three-planet systems, determine whether they are in (or were in) secular resonance due to evolving stellar oblateness, and demonstrate the implications of resonance on their detectability and stability. We show that about 20% of a sample of three planet transiting systems seem to undergo these resonances early in their lives.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
